Auditing Data Provenance in Text-Generation Models

To help enforce data-protection regulations such as GDPR and detect unauthorized uses of personal data, we develop a new \emph{model auditing} technique that helps users check if their data was used to train a machine learning model. We focus on auditing deep-learning models that generate natural-language text, including word prediction and dialog generation. These models are at the core of popular online services and are often trained on personal data such as users' messages, searches, chats, and comments. We design and evaluate a black-box auditing method that can detect, with very few queries to a model, if a particular user's texts were used to train it (among thousands of other users). We empirically show that our method can successfully audit well-generalized models that are not overfitted to the training data. We also analyze how text-generation models memorize word sequences and explain why this memorization makes them amenable to auditing.

==> plot/cornell_noise.txt <==
w	acc	auc	pre	rec
0.1	0.7916666666666666	0.9289888888888889	0.9441624365482234	0.62
0.2	0.7483333333333333	0.9254222222222224	0.9408284023668639	0.53
0.3	0.7083333333333334	0.9125555555555555	0.9194630872483222	0.45666666666666667
0.4	0.665	0.8991888888888888	0.9304347826086956	0.3566666666666667
0.5	0.6216666666666667	0.8769888888888888	0.9195402298850575	0.26666666666666666


==> plot/cornell_probs_0_1000.txt <==
n1	b1	n2	b2
0.000435223658456	-13.0968167904	0.000119618209808	-15.8840309924
0.000435223658456	-12.407516027	0.0	-15.048037876
0.000725372764094	-11.7182152637	0.000239236419615	-14.2120447596
0.00203104373946	-11.0289145003	0.000717709258845	-13.3760516431
0.00304656560919	-10.339613737	0.00131580030788	-12.5400585267
0.00812417495785	-9.65031297364	0.00227274598634	-11.7040654102
0.0121862624368	-8.96101221029	0.00406701913346	-10.8680722938
0.0188596918664	-8.27171144695	0.00705747437865	-10.0320791774
0.0313361034089	-7.5824106836	0.0138757123377	-9.19608606093
0.0471492296661	-6.89310992026	0.021770514185	-8.36009294449
0.0732626491735	-6.20380915691	0.0400721002855	-7.52409982805
0.0870447316913	-5.51450839357	0.0501200299094	-6.68810671161
0.106919945427	-4.82520763022	0.0748809993395	-5.85211359517
0.125634562741	-4.13590686687	0.0994027323501	-5.01612047873
0.148991565745	-3.44660610353	0.143302615349	-4.18012736229
0.162048275499	-2.75730534018	0.160766873981	-3.34413424585
0.152183205907	-2.06800457684	0.156341000219	-2.50814112941
0.137675750625	-1.37870381349	0.141508342202	-1.67214801297
0.163208871921	-0.689403050147	0.13062308511	-0.836154896528
0.169447077692	-0.000102286801848	0.147728489112	-0.000161780088092


==> plot/cornell_probs_1000_5000.txt <==
n1	b1	n2	b2
0.000544273384901	-14.181795606	0.00017337491963	-23.3861702204
0.00122461511603	-13.4468708217	0.00017337491963	-22.232600832
0.00408205038676	-12.7119460374	0.000260062379445	-21.0790314436
0.0104772626593	-11.9770212531	0.000780187138336	-19.9254620552
0.0216348670498	-11.2420964688	0.00147368681686	-18.7718926668
0.04830426291	-10.5071716845	0.00364087331224	-17.6183232784
0.11103177052	-9.7722469002	0.00814862122262	-16.46475389
0.181923378903	-9.0373221159	0.0191579286191	-15.3111845016
0.243970544782	-8.3023973316	0.0315542353727	-14.1576151133
0.276218742837	-7.56747254729	0.055826724121	-13.0040457249
0.240840972819	-6.83254776299	0.0900682707479	-11.8504763365
0.120556554756	-6.09762297869	0.129771127343	-10.6969069481
0.0514338348731	-5.36269819438	0.162192237314	-9.5433375597
0.0232676872045	-4.62777341008	0.170427545997	-8.38976817131
0.0106133310056	-3.89284862578	0.13133150162	-7.23619878292
0.00557880219523	-3.15792384148	0.0505387890722	-6.08262939453
0.00462632377166	-2.42299905717	0.00788855884318	-4.92906000614
0.00204102519338	-1.68807427287	0.00260062379445	-3.77549061775
0.000952478423577	-0.953149488568	0.000346749839261	-2.62192122936
0.00136068346225	-0.218224704266	0.000520124758891	-1.46835184097


==> plot/cornell_rank_shift.txt <==
x	s1	s11	s12	s2	s21	s22
0	8.52493667603	8.39251046197	8.65736289008	10.9739341736	10.77719083	11.1706775172
100	55.7849082947	54.5169371627	57.0528794267	71.2342987061	69.2530649252	73.215532487
200	89.3758544922	86.7029719599	92.0487370245	123.135322571	118.803566992	127.467078149
300	130.595703125	126.213211578	134.978194672	191.642852783	184.35070926	198.934996307
400	166.798599243	160.687081691	172.910116796	256.58770752	245.834254278	267.341160761
500	195.115921021	187.556337796	202.675504245	319.333221436	304.80273418	333.863708691
600	236.212249756	226.641659141	245.782840371	381.362945557	363.979835387	398.746055726
700	254.692642212	244.376004241	265.009280183	465.908447266	442.258518027	489.558376504
800	280.115203857	266.084741365	294.14566635	564.318847656	529.63810678	598.999588532
900	315.758209229	300.229834528	331.286583929	640.047180176	606.686178787	673.408181564
1000	319.968261719	304.174386457	335.762136981	737.488647461	695.117498522	779.8597964
1100	334.712402344	317.160210177	352.26459451	682.305480957	642.638930586	721.972031329
1200	354.74005127	336.152425402	373.327677137	809.158447266	764.252005826	854.064888705
1300	366.793304443	346.761293352	386.825315535	938.145385742	881.986031943	994.304739542
1400	371.89364624	350.611231947	393.176060534	882.562744141	825.180614567	939.944873714
1500	388.228668213	365.845671966	410.61166446	1005.50836182	944.209528823	1066.80719481
1600	409.513336182	385.053618854	433.973053509	1116.63293457	1049.52859902	1183.73727012
1700	407.191101074	381.676760643	432.705441505	1131.88781738	1052.18975514	1211.58587963
1800	406.933746338	379.884895571	433.982597104	1162.41601562	1084.93973738	1239.89229387
1900	443.46206665	417.601733762	469.322399539	1209.04724121	1131.17064357	1286.92383885
2000	428.67855835	402.439745454	454.917371245	1317.08508301	1231.16733251	1403.00283351
2100	462.47857666	433.350875296	491.606278024	1358.65148926	1276.27678843	1441.02619009
2200	430.673339844	401.588488598	459.758191089	1520.18005371	1409.8703446	1630.48976282
2300	444.380004883	415.72032915	473.039680615	1494.11767578	1383.65629821	1604.57905335
2400	462.929290771	432.935582228	492.922999315	1560.36340332	1464.32374586	1656.40306078
2500	477.477996826	442.101695811	512.854297842	1670.99133301	1542.80517389	1799.17749212
2600	474.640014648	441.118239249	508.161790047	1682.32641602	1567.19671979	1797.45611225
2700	464.235992432	430.883820685	497.588164178	1795.10058594	1665.48977841	1924.71139347
2800	501.316009521	461.932250733	540.69976831	1761.36791992	1630.29350879	1892.44233106
2900	448.082183838	413.019945996	483.14442168	1757.33215332	1607.02345571	1907.64085093
3000	462.5	427.553110512	497.446889488	1956.03674316	1800.27965505	2111.79383128
3100	487.897491455	449.318511091	526.47647182	2241.09350586	2092.95750401	2389.2295077
3200	481.924987793	447.755994881	516.093980705	2060.02197266	1904.4829599	2215.56098541
3300	489.597503662	454.454438412	524.740568912	2064.44604492	1911.64054456	2217.25154528
3400	546.372497559	504.910240154	587.834754963	1871.0526123	1724.18551745	2017.91970716
3500	547.80859375	505.380842152	590.236345348	1977.04284668	1839.89048636	2114.195207
3600	469.046661377	423.66841158	514.424911174	2206.9609375	2031.5639556	2382.3579194
3700	490.813323975	445.473239416	536.153408533	2638.3581543	2455.49027968	2821.22602891
3800	504.970001221	458.018842229	551.921160212	2290.13525391	2107.11889272	2473.15161509
3900	500.140014648	452.3523029	547.927726397	2419.74438477	2249.35313637	2590.13563316
4000	508.266662598	463.745558213	552.787766983	2249.12451172	2078.35818678	2419.89083665
4100	482.806671143	434.288039778	531.325302508	2189.4140625	2021.24540247	2357.58272253
4200	522.483337402	478.867044236	566.099630569	2343.19287109	2173.29529572	2513.09044647
4300	464.106658936	417.372983203	510.840334668	2305.23999023	2146.74447151	2463.73550896
4400	497.256652832	454.109275112	540.404030552	2359.61352539	2171.72100413	2547.50604665
4500	510.313323975	464.267794498	556.358853451	2270.07006836	2083.68633037	2456.45380635
4600	474.983123779	428.101520941	521.864726618	2210.09448242	1963.08290111	2457.10606374
4700	464.744995117	413.850916703	515.639073531	2820.52148438	2581.17950357	3059.86346518
4800	468.565002441	416.574323346	520.555681536	2915.80444336	2660.72883577	3170.88005095
4900	527.104980469	477.063404712	577.146556226	3007.70800781	2794.59779222	3220.8182234


==> plot/cornell_rare_rand.txt <==
p	acc1	auc1	pre1	rec1	acc2	auc2	pre2	rec2
1	0.8733333333333333	0.93995	0.8783783783783784	0.8666666666666667	0.5966666666666667	0.6880555555555555	0.5573122529644269	0.94
2	0.93	0.9823722222222222	0.9479166666666666	0.91	0.6916666666666667	0.7755166666666667	0.6297968397291196	0.93
4	0.9633333333333334	0.9962	0.9826388888888888	0.9433333333333334	0.8016666666666666	0.8667666666666667	0.731457800511509	0.9533333333333334
8	0.9733333333333334	0.9981888888888889	0.9829931972789115	0.9633333333333334	0.89	0.9462333333333334	0.8502994011976048	0.9466666666666667
16	0.9866666666666667	0.9991777777777778	0.9802631578947368	0.9933333333333333	0.94	0.9829555555555556	0.9177215189873418	0.9666666666666667
32	0.9866666666666667	0.9992444444444445	0.9771241830065359	0.9966666666666667	0.9733333333333334	0.9947666666666666	0.9640522875816994	0.9833333333333333


==> plot/num_users.txt <==
p	acc	auc	pre	rec
100	0.995	1.0	0.9900990099009901	1.0
500	0.977	0.9931	0.9704142011834319	0.984
1000	0.9585	0.990234	0.9473170731707317	0.971
2000	0.86975	0.9395127499999999	0.8609077598828697	0.882
4000	0.80525	0.8838338125	0.7836895910780669	0.84325
10000	0.668	0.7300255199999999	0.64726507713885	0.7384


==> plot/reddit_ablation.txt <==
p	b1	b2
0.0	0.409710419894	0.42463147884
0.05	0.325767811774	0.326856100037
0.1	0.265486878426	0.248358201283
0.15	0.218687669973	0.189581164617
0.2	0.181556824584	0.142242099446
0.25	0.150684286595	0.107067124186
0.3	0.1244395692	0.0805477374664
0.35	0.101769682361	0.0607947462441
0.4	0.0831689507606	0.044762308671
0.45	0.0664372372429	0.0323540373469
0.5	0.05204218865	0.0228309622033


==> plot/reddit_dp_rank_shift.txt <==
x	s1	s11	s12	s2	s21	s22
0	29.0195574529	28.9173679675	29.1217469384	29.0344203219	28.9330213128	29.1358193311
100	179.876795889	179.044272485	180.709319292	180.54489384	179.705029564	181.384758116
200	354.948162939	353.082361922	356.813963955	358.350162227	356.479643437	360.220681017
300	547.912051067	544.922028929	550.902073205	540.081639637	537.098203487	543.065075786
400	773.801337165	769.589254801	778.013419529	774.393497872	770.141041924	778.64595382
500	920.508187087	915.475978867	925.540395307	914.234084985	909.261054948	919.207115022
600	1233.83570171	1227.49540672	1240.1759967	1229.30520704	1222.99933148	1235.6110826
700	1374.82344891	1367.57443285	1382.07246497	1369.23701343	1362.03127388	1376.44275298
800	1601.12836676	1592.87135415	1609.38537937	1599.46919513	1591.1293718	1607.80901845
900	1685.73671748	1676.45074857	1695.0226864	1703.92232418	1694.57545374	1713.26919463
1000	1818.89447121	1809.23690893	1828.55203349	1809.85952367	1800.28006154	1819.43898579
1100	2034.82594591	2024.69244009	2044.95945173	2053.48304546	2043.29736857	2063.66872234
1200	2091.38098104	2080.49816451	2102.26379756	2095.15770505	2084.26263185	2106.05277825
1300	2154.33901406	2143.09504496	2165.58298316	2157.43218587	2146.14549645	2168.71887529
1400	2222.46558111	2210.43824177	2234.49292046	2218.78958026	2206.65463788	2230.92452264
1500	2326.25977913	2313.63965528	2338.87990297	2333.80317668	2321.12692771	2346.47942565
1600	2344.70610221	2331.61203562	2357.8001688	2343.31507606	2330.19030013	2356.43985198
1700	2411.65094289	2397.99395863	2425.30792715	2403.00681921	2389.37250213	2416.64113629
1800	2491.4259122	2477.32344584	2505.52837857	2522.04488402	2507.99206979	2536.09769825
1900	2408.54988385	2394.09280978	2423.00695792	2420.74940334	2406.28602354	2435.21278314
2000	2583.40857737	2568.76249165	2598.05466309	2580.13297374	2565.41208692	2594.85386056
2100	2585.78208925	2570.6080209	2600.9561576	2591.57709175	2576.28780576	2606.86637774
2200	2550.64187318	2534.78247927	2566.50126709	2556.14077898	2540.36672072	2571.91483724
2300	2724.05223031	2708.48252511	2739.62193552	2721.6134224	2705.81960552	2737.40723928
2400	2591.445583	2575.33774685	2607.55341914	2607.71371729	2591.62833746	2623.79909713
2500	2621.61017736	2604.54152859	2638.67882614	2621.81418675	2604.92675951	2638.70161399
2600	2734.54894732	2717.36409608	2751.73379856	2721.0191306	2703.5912105	2738.44705069
2700	2842.28209639	2824.50634494	2860.05784785	2856.39372325	2838.69611999	2874.09132652
2800	2776.35780394	2758.06656612	2794.64904177	2753.60923615	2735.24794001	2771.97053229
2900	2787.35693722	2769.31292479	2805.40094965	2815.71342552	2797.68029946	2833.74655159
3000	2791.75100211	2772.84383779	2810.65816643	2768.11530276	2749.25501242	2786.97559309
3100	2983.953658	2964.62014459	3003.28717141	2956.72955695	2937.42084645	2976.03826746
3200	2798.50073939	2779.00278732	2817.99869147	2786.20123506	2766.70313117	2805.69933895
3300	2943.99774708	2924.52307237	2963.47242179	2965.85694356	2946.57704609	2985.13684103
3400	2885.53871641	2865.23521703	2905.84221578	2924.19610001	2903.92320013	2944.46899989
3500	2998.40401128	2978.02541014	3018.78261241	3014.97717434	2994.39027301	3035.56407567
3600	2817.20936367	2795.80106149	2838.61766584	2808.79850108	2787.26308707	2830.3339151
3700	2832.74547804	2811.31552689	2854.17542918	2816.76218337	2795.14716216	2838.37720458
3800	2928.74285111	2906.68169863	2950.80400358	2938.59625594	2916.6095728	2960.58293908
3900	2964.79284887	2943.13918838	2986.44650936	2955.79771354	2934.28118381	2977.31424326
4000	2996.93032297	2974.98126276	3018.87938317	2946.75329296	2924.55742962	2968.9491563
4100	2925.77815753	2902.66391409	2948.89240096	2958.33814261	2935.72584236	2980.95044285
4200	2975.00337187	2951.93415065	2998.07259309	2953.26667811	2929.52547665	2977.00787958
4300	2956.94479235	2933.24772184	2980.64186286	2961.3126917	2937.60537197	2985.02001143
4400	2846.52141165	2822.56513537	2870.47768792	2862.62213839	2838.56677861	2886.67749817
4500	3001.43805619	2977.74860057	3025.1275118	3037.25850044	3013.54093104	3060.97606983
4600	3155.81183951	3132.47061385	3179.15306517	3143.95883534	3120.24057396	3167.67709673
4700	3052.03908281	3027.47295511	3076.60521051	3078.65025808	3053.80653515	3103.49398101
4800	3147.4339515	3122.38316351	3172.48473948	3152.48876404	3127.69051424	3177.28701385
4900	2941.14960093	2916.12157162	2966.17763025	2954.84450454	2930.05101439	2979.63799469


==> plot/reddit_probs_0_1000.txt <==
n1	b1	n2	b2
0.000277255835831	-13.70576002	0.000284852449321	-13.340556177
0.000415883753746	-12.9844045997	0.000854557347963	-12.6384382894
0.0	-12.2630491793	0.0014242622466	-11.9363204018
0.000970395425407	-11.541693759	0.00199396714525	-11.2342025142
0.00124765126124	-10.8203383386	0.00398793429049	-10.5320846265
0.0036043258658	-10.0989829183	0.0101122619509	-9.82996673893
0.00845630299283	-9.37762749792	0.0176608518579	-9.12784885131
0.0202396760156	-8.65627207757	0.0282003924828	-8.42573096369
0.0390930728521	-7.93491665722	0.0488521950585	-7.72361307607
0.0487970271062	-7.21356123687	0.0592493094587	-7.02149518846
0.0823449832417	-6.49220581652	0.0806132431578	-6.31937730084
0.100782496324	-5.77085039617	0.0955679967471	-5.61725941322
0.117279218556	-5.04949497582	0.116077373098	-4.9151415256
0.146252453401	-4.32813955547	0.143565634458	-4.21302363798
0.163165059386	-3.60678413512	0.149120257219	-3.51090575037
0.168710176103	-2.88542871477	0.159659797844	-2.80878786275
0.207803248955	-2.16407329442	0.198969435851	-2.10666997513
0.168571548185	-1.44271787407	0.163932584584	-1.40455208751
0.0646006097485	-0.721362453722	0.0912952100073	-0.702434199893
0.0436677941433	-7.03337263985e-06	0.052840129349	-0.000316312274663


==> plot/reddit_probs_1000_5000.txt <==
n1	b1	n2	b2
0.000120656608288	-16.5818252563	0.000202202156366	-29.6915397644
0.0	-15.7530268887	0.000134801437577	-28.2078760617
0.000361969824864	-14.924228521	0.000202202156366	-26.7242123591
0.00193050573261	-14.0954301533	0.000202202156366	-25.2405486564
0.00458495111495	-13.2666317856	0.000606606469097	-23.7568849538
0.0155647024692	-12.4378334179	0.000269602875154	-22.2732212511
0.0412645600345	-11.6090350502	0.00121321293819	-20.7895575484
0.0972492262802	-10.7802366825	0.00195462084487	-19.3058938458
0.19027547127	-9.95143831484	0.00512245462793	-17.8222301431
0.239262054235	-9.12263994715	0.00990790566192	-16.3385664404
0.246622107341	-8.29384157946	0.0224444393566	-14.8549027378
0.1776065274	-7.46504321177	0.049741730466	-13.3712390351
0.0914577090824	-6.63624484409	0.10959356875	-11.8875753324
0.0431950657671	-5.8074464764	0.182992951511	-10.4039116298
0.0232867253996	-4.97864810871	0.171737031473	-8.92024792712
0.0114623777874	-4.14984974102	0.0830376855475	-7.43658422446
0.00663611345585	-3.32105137333	0.0259492767336	-5.9529205218
0.00470560772324	-2.49225300564	0.00633566756613	-4.46925681913
0.00386101146522	-1.66345463796	0.00094361006304	-2.98559311647
0.007118739889	-0.834656270267	0.00141541509456	-1.50192941381


==> plot/reddit_rank_shift.txt <==
x	s1	s11	s12	s2	s21	s22
0	13.0843400955	12.920018611	13.24866158	14.0455875397	13.8692027494	14.2219723299
100	74.7873840332	73.6168274331	75.9579406333	91.1998825073	89.6608735491	92.7388914655
200	119.796173096	117.381692329	122.210653862	157.139846802	153.731328472	160.548365131
300	175.088516235	171.159626258	179.017406213	243.917144775	238.13015201	249.704137541
400	203.048538208	198.278132388	207.818944028	290.317596436	283.366087584	297.269105287
500	235.494293213	229.530804727	241.457781699	353.00680542	343.804417405	362.209193435
600	275.854614258	269.00662374	282.702604776	433.487915039	422.267478944	444.708351134
700	316.327728271	308.425988298	324.229468245	476.389770508	464.50852132	488.271019695
800	323.577087402	314.610290114	332.543884691	507.478851318	493.650748887	521.30695375
900	375.034820557	364.809704783	385.25993633	601.339904785	584.846864794	617.832944776
1000	379.418060303	368.262470921	390.573649684	603.557006836	585.450235819	621.663777852
1100	411.585021973	400.021354303	423.148689643	679.796447754	660.026127764	699.566767744
1200	429.744812012	417.018264538	442.471359485	767.785705566	745.830585135	789.740825998
1300	469.155944824	454.562517741	483.749371908	783.567199707	760.312847357	806.821552057
1400	445.47668457	430.338892314	460.614476827	822.346618652	793.599386768	851.093850536
1500	502.329864502	486.153954488	518.505774516	877.783630371	851.014815277	904.552445465
1600	519.237426758	501.34708964	537.127763876	922.290344238	891.216259771	953.364428706
1700	525.994812012	507.544214251	544.445409772	914.539672852	882.791197437	946.288148266
1800	553.355895996	534.215206326	572.496585667	1078.74145508	1043.50503488	1113.97787528
1900	553.089050293	532.663342288	573.514758298	1109.84875488	1073.90993408	1145.78757569
2000	567.781738281	546.652917692	588.91055887	1228.79089355	1187.24761933	1270.33416778
2100	608.135559082	585.417744493	630.853373671	1233.06884766	1191.5981456	1274.53954972
2200	603.414733887	580.237927927	626.591539847	1206.22631836	1163.21381494	1249.23882178
2300	620.167114258	596.877301299	643.456927217	1291.20629883	1247.15921856	1335.25337909
2400	658.791931152	632.953041684	684.630820621	1390.44763184	1341.81625243	1439.07901124
2500	651.476501465	625.176303092	677.776699837	1273.15539551	1224.34828501	1321.962506
2600	639.681396484	612.273774584	667.089018384	1447.21154785	1395.42390188	1498.99919382
2700	707.955932617	679.90856327	736.003301965	1526.02258301	1473.6655967	1578.37956932
2800	676.123962402	645.700918325	706.54700648	1451.28417969	1391.62442143	1510.94393795
2900	727.788208008	697.860652082	757.715763934	1680.28381348	1623.18690421	1737.38072274
3000	716.688659668	686.485223558	746.892095778	1560.90209961	1502.83856402	1618.9656352
3100	741.019775391	709.528777355	772.510773426	1651.28942871	1586.94015902	1715.6386984
3200	740.086181641	708.104224501	772.068138781	1647.73693848	1584.42679513	1711.04708183
3300	749.111938477	717.618766305	780.605110648	1870.13024902	1804.30887089	1935.95162716
3400	772.049438477	737.128954557	806.969922396	1807.54101562	1743.88829245	1871.1937388
3500	786.706848145	750.338361856	823.075334433	1919.20178223	1844.60822921	1993.79533524
3600	749.313476562	714.015205079	784.611748046	1919.73376465	1851.38984975	1988.07767955
3700	762.127990723	726.696815646	797.5591658	1808.38342285	1736.66465908	1880.10218662
3800	758.284301758	719.059505753	797.509097763	1918.53552246	1837.51302206	1999.55802287
3900	688.860229492	649.250666058	728.469792926	2155.62255859	2067.0939119	2244.15120529
4000	808.852050781	770.236181753	847.467919809	2010.92553711	1930.12994822	2091.721126
4100	798.26940918	758.743355209	837.795463151	2102.02807617	2015.19788427	2188.85826807
4200	819.983764648	779.381145996	860.586383301	1963.13537598	1879.08209063	2047.18866132
4300	840.604797363	798.301156311	882.908438415	2161.88964844	2075.29550031	2248.48379656
4400	799.926452637	757.502369588	842.350535686	2074.53930664	1980.55901927	2168.51959401
4500	828.20690918	784.282143902	872.131674458	2181.38037109	2093.05583023	2269.70491195
4600	844.571044922	799.781213563	889.36087628	2248.28173828	2159.73585053	2336.82762603
4700	825.379760742	780.404006563	870.355514921	2388.17944336	2292.92658286	2483.43230386
4800	860.303222656	815.453906661	905.152538651	2110.01049805	2014.23006096	2205.79093514
4900	866.216918945	817.43433232	914.999505571	2226.28930664	2128.23803203	2324.34058125


==> plot/reddit_rare_rand.txt <==
p	acc1	auc1	pre1	rec1	acc2	auc2	pre2	rec2
1	0.795	0.8767	0.8241758241758241	0.75	0.6	0.64205	0.5892857142857143	0.66
2	0.805	0.9175	0.8279569892473119	0.77	0.66	0.7161000000000001	0.6454545454545455	0.71
4	0.92	0.9641	0.9565217391304348	0.88	0.765	0.8152	0.7572815533980582	0.78
8	0.965	0.9932	0.9696969696969697	0.96	0.825	0.9171	0.8282828282828283	0.82
16	0.96	0.9993	1.0	0.92	0.925	0.97435	0.967032967032967	0.88
32	0.985	1.0	1.0	0.97	0.96	0.99265	0.9693877551020408	0.95


==> plot/sated_ablation.txt <==
p	b1	b2
0.0	0.733638579381	0.775155815514
0.1	0.597832991832	0.605091571579
0.2	0.477810597907	0.434173938057
0.3	0.364086024343	0.284447214498
0.4	0.262883576091	0.163965864417
0.5	0.175040197851	0.0812925496212
0.6	0.103089343847	0.0313356985329
0.7	0.0517228054236	0.00976124268866
0.8	0.0196945905851	0.00224374340781
0.9	0.00460319584694	0.00055614152843


==> plot/sated_noise.txt <==
w	acc	auc	pre	rec
0.1	0.6933333333333334	0.9509000000000001	0.9915254237288136	0.39
0.2	0.6066666666666667	0.9402555555555554	0.9571428571428572	0.22333333333333333
0.3	0.5316666666666666	0.931211111111111	0.9130434782608695	0.07
0.4	0.5216666666666666	0.9231	0.8823529411764706	0.05
0.5	0.5083333333333333	0.9071	0.7777777777777778	0.023333333333333334


==> plot/sated_probs_0_1000.txt <==
n1	b1	n2	b2
0.000127655553426	-14.8838048875	9.78192488791e-05	-19.423587209
0.0	-14.1004468799	9.78192488791e-05	-18.4012935281
0.000510622213705	-13.3170888722	9.78192488791e-05	-17.3789998472
0.000638277767132	-12.5337308645	0.000293457746637	-16.3567061663
0.000382966660279	-11.7503728569	0.0	-15.3344124854
0.000510622213705	-10.9670148492	0.000489096244396	-14.3121188045
0.00280842217538	-10.1836568415	0.000978192488791	-13.2898251236
0.00319138883566	-9.40029883385	0.000684734742154	-12.2675314427
0.00497856658363	-8.61694082618	0.00224984272422	-11.2452377617
0.00906354429327	-7.83358281851	0.0042062277018	-10.2229440808
0.014680388644	-7.05022481084	0.00606479343051	-9.20065039994
0.022467377403	-6.26686680317	0.00958628639015	-8.17835671903
0.0334457549977	-5.4835087955	0.0174118263005	-7.15606303813
0.0469772436609	-4.70015078783	0.0295414131615	-6.13376935722
0.0550195435268	-3.91679278016	0.0370734953252	-5.11147567632
0.0690616544037	-3.13343477249	0.0618217652916	-4.08918199541
0.0929332428944	-2.35007676483	0.0777663028589	-3.06688831451
0.116932486939	-1.56671875716	0.0999712723545	-2.0445946336
0.175781697068	-0.783360749487	0.140077164395	-1.0223009527
0.62704407843	-2.74181752502e-06	0.489683159889	-7.27179303794e-06


==> plot/sated_probs_1000_5000.txt <==
n1	b1	n2	b2
0.000217285742186	-17.4885381818	0.000107167307188	-35.4587485291
0.0	-16.5680912257	5.3583653594e-05	-33.5925077394
0.000108642871093	-15.6476442696	5.3583653594e-05	-31.7262669496
0.000325928613279	-14.7271973135	0.000160750960782	-29.8600261599
0.000651857226558	-13.8067503574	0.000321501921564	-27.9937853702
0.00173828593749	-12.8863034013	0.000589420189534	-26.1275445804
0.00336792900388	-11.9658564452	0.00053583653594	-24.2613037907
0.00630128652339	-11.0454094891	0.000857338457503	-22.395063001
0.0110815728515	-10.124962533	0.000910922111097	-20.5288222112
0.0196643596678	-9.20451557689	0.00192901152938	-18.6625814215
0.0325928613279	-8.28406862079	0.00348293748361	-16.7963406318
0.0400892194333	-7.36362166468	0.00846621726785	-14.930099842
0.0557337928707	-6.44317470858	0.0149498393527	-13.0638590523
0.0634474367183	-5.52272775247	0.0268989941042	-11.1976182626
0.0693141517573	-4.60228079637	0.0503686343783	-9.33137747285
0.0690968660151	-3.68183384026	0.0637109641232	-7.46513668312
0.0668153657222	-2.76138688416	0.0640324660448	-5.59889589338
0.074746295312	-1.84093992805	0.0580846804959	-3.73265510365
0.0925637261712	-0.920492971949	0.0573345093455	-1.86641431392
0.478571847165	-4.60158444184e-05	0.182988177023	-0.000173524182173


==> plot/sated_rank_shift.txt <==
x	s1	s11	s12	s2	s21	s22
0	3.48383450508	3.4248463433	3.54282266686	4.67119312286	4.56775480146	4.77463144427
100	12.8275737762	12.3078445049	13.3473030476	22.6220970154	21.581758194	23.6624358367
200	17.6185932159	16.6818348675	18.5553515644	33.384601593	31.3495776466	35.4196255394
300	19.3570995331	17.980825737	20.7333733292	50.1295051575	46.4070079336	53.8520023813
400	25.5345039368	23.5525479659	27.5164599076	59.4831886292	55.1221334296	63.8442438287
500	26.1647453308	23.7479485089	28.5815421527	58.4179420471	53.7644990233	63.0713850709
600	24.1214199066	21.8768016988	26.3660381145	73.0586624146	66.4884924573	79.6288323719
700	27.1106109619	24.2089031167	30.0123188071	81.6360549927	73.9205643577	89.3515456276
800	34.2076530457	30.8691337533	37.546172338	108.713264465	98.8273394932	118.599189438
900	32.164604187	28.9440960631	35.385112311	118.345062256	107.746548105	128.943576407
1000	33.9641914368	30.3097681386	37.6186147349	131.274353027	117.843083143	144.705622911
1100	30.0137710571	26.3268151767	33.7007269375	117.908256531	105.989360829	129.827152232
1200	34.6479415894	30.792337514	38.5035456647	143.23336792	128.401979967	158.064755873
1300	30.9202098846	27.3013995445	34.5390202248	143.300323486	127.843502812	158.757144161
1400	34.9009132385	30.3736312186	39.4281952585	152.003494263	134.413801986	169.59318654
1500	39.8753852844	34.801141895	44.9496286739	178.43687439	159.150791059	197.722957721
1600	39.5491065979	34.1170801788	44.981133017	189.476242065	169.19059718	209.761886951
1700	31.2954902649	26.9685562059	35.6224243239	169.312072754	148.621715607	190.002429901
1800	33.8547859192	29.2668929341	38.4426789043	194.965408325	171.975081572	217.955735079
1900	36.1726112366	30.4632776521	41.8819448211	191.362762451	168.091952668	214.633572235
2000	36.6406822205	31.8550077783	41.4263566626	196.281021118	171.652906752	220.909135484
2100	30.2980918884	25.9415921318	34.654591645	222.569900513	192.327236097	252.812564928
2200	42.7218780518	35.6082850099	49.8354710936	241.382873535	209.84858169	272.91716538
2300	40.2942428589	34.0412634985	46.5472222192	254.338134766	224.235379327	284.440890204
2400	34.708568573	29.3347815625	40.0823555835	251.465560913	221.865321172	281.065800654
2500	37.3244667053	30.7482586393	43.9006747714	288.739013672	254.085214243	323.3928131
2600	37.4206237793	31.0921369138	43.7491106448	256.249359131	223.366298567	289.132419694
2700	35.3646507263	29.5619157556	41.167385697	265.857147217	228.204748484	303.50954595
2800	33.7667808533	28.0229483253	39.5106133812	309.897460938	271.7672806	348.027641275
2900	31.757856369	26.2151145761	37.3005981619	314.994628906	272.270877434	357.718380379
3000	29.0	23.4870814935	34.5129185065	261.846893311	220.119460627	303.574325994
3100	37.6407699585	30.9156681145	44.3658718025	284.314605713	240.514734175	328.114477251
3200	32.5934944153	26.7121978871	38.4747909434	370.273406982	319.771640016	420.775173949
3300	34.2916679382	28.470035217	40.1133006595	353.94229126	306.412296061	401.472286458
3400	38.0913658142	31.3744173884	44.80831424	297.081665039	253.92268377	340.240646308
3500	36.5690917969	29.2493697179	43.8888138759	360.128448486	310.378131142	409.87876583
3600	31.3027267456	24.8523520437	37.7531014476	328.255126953	279.168816213	377.341437694
3700	35.0855827332	27.7443877103	42.426777756	428.911651611	372.348792559	485.474510664
3800	34.0519981384	27.5504711724	40.5535251044	403.241851807	342.980203979	463.503499635
3900	33.1100006104	25.3966659632	40.8233352575	397.063995361	338.610782783	455.51720794
4000	37.8400001526	30.3587555784	45.3212447267	447.984527588	385.572112381	510.396942795
4100	30.4989013672	23.3172635463	37.6805391881	365.257202148	312.104441453	418.409962844
4200	42.4955558777	34.4761543817	50.5149573737	405.971374512	346.103058094	465.839690929
4300	36.5266685486	29.3433726807	43.7099644165	429.081939697	364.845207639	493.318671755
4400	35.6834449768	28.9596371195	42.4072528342	469.862640381	406.581184701	533.144096061
4500	34.3662490845	27.9570211416	40.7754770273	595.718139648	512.325110424	679.111168873
4600	37.7924995422	30.1582483695	45.4267507149	501.370819092	430.930981306	571.810656877
4700	31.9137496948	25.4511944007	38.3763049889	543.152648926	461.89942905	624.405868802
4800	32.1537513733	25.1151229148	39.1923798318	528.333312988	455.76078565	600.905840326
4900	34.4065361023	26.8385657203	41.9745064843	533.203308105	456.28484291	610.121773301


==> plot/sated_rare_rand.txt <==
p	acc1	auc1	pre1	rec1	acc2	auc2	pre2	rec2
1	0.7216666666666667	0.8124611111111111	0.7854077253218884	0.61	0.6616666666666666	0.7066166666666667	0.6163069544364509	0.8566666666666667
2	0.73	0.8892222222222224	0.8833333333333333	0.53	0.7516666666666667	0.7934222222222223	0.7057220708446866	0.8633333333333333
4	0.7866666666666666	0.9417444444444445	0.9257425742574258	0.6233333333333333	0.78	0.8508722222222224	0.7295081967213115	0.89
8	0.8383333333333334	0.9682555555555555	0.9551569506726457	0.71	0.8566666666666667	0.91735	0.8165680473372781	0.92
16	0.9033333333333333	0.9777000000000001	0.9548872180451128	0.8466666666666667	0.925	0.9709111111111111	0.8996865203761756	0.9566666666666667
32	0.955	0.9827333333333333	0.9658703071672355	0.9433333333333334	0.9516666666666667	0.9804666666666667	0.9301587301587302	0.9766666666666667

